Learning Diverse Document Representations with Deep Query Interactions for Dense Retrieval

In this paper, we propose a new dense retrieval model which learns diverse document representations with deep query interactions. Our model encodes each document with a set of generated pseudo-queries to get query-informed, multi-view document representations. It not only enjoys high inference efficiency like the vanilla dual-encoder models, but also enables deep query-document interactions in document encoding and provides multi-faceted representations to better match different queries. Experiments on several benchmarks demonstrate the effectiveness of the proposed method, out-performing strong dual encoder baselines.The code is available at \url{https://github.com/jordane95/dual-cross-encoder

==> rouge-mrr.dat <==
k rouge-l mrr
1 42.49 27.74
2 50.93 30.09
3 55.67 31.15
4 58.45 31.66
5 60.63 31.92
6 62.28 32.38
7 63.57 32.67
8 64.62 32.88
9 65.46 32.96
10 66.22 33.23

